Image deformation in field ion microscopy of faceted crystals

We perform detailed numerical simulations of field ion microscopy images of faceted crystals and compare them with experimental observations. In contrast to the case of crystals with a smooth surface, for a faceted topography we find extreme deformations of the ion image. Local magnification is highly inhomogeneous and may vary by an order of magnitude: from 0.64 to 6.7. Moreover, the anisotropy of the magnification at a point located on the facet edge may reach a factor of 10.

==> referees.txt <==
SUGGESTED REFEREES: 

1. Prof. Alfred Cerezo, University of Oxford, Email:
alfred.cerezo@materials.ox.ac.uk

2. Prof. Thien T. Tsong, Institute of Physics, Academia Sinica, Taiwan, Email:
tsongtt@phys.sinica.edu.tw

3. Prof. Seigi Mizuno, Department of Molecular and Material Sciences, Kyushu
University , Email: mizuno@mm.kyushu-u.ac.jp

4. The authors of the references [5-15]


